A frequency-domain analysis of inexact gradient methods

We study robustness properties of some iterative gradient-based methods for strongly convex functions, as well as for the larger class of functions with sector-bounded gradients, under a relative error model. Proofs of the corresponding convergence rates are based on frequency-domain criteria for the stability of nonlinear systems. Applications are given to inexact versions of gradient descent and the Triple Momentum Method. To further emphasize the usefulness of frequency-domain methods, we derive improved analytic bounds for the convergence rate of Nesterov's accelerated method (in the exact setting) on strongly convex functions.

==> fgm_cubic_root.csv <==
1.1220184543019633,0.07701148718094854
1.28885506215821,0.1594932409632482
1.4804991530057192,0.23266721790670536
1.700639432940051,0.29802237866836306
1.9535130938771197,0.3566989070157976
2.24398736971065,0.4095989653845269
2.577653219322452,0.4574542341537217
2.9609329396270834,0.5008696119433549
3.401203779953442,0.5403528546189125
3.906939937054617,0.5763354618756892
4.487875663821967,0.609187869571599
5.155192631169416,0.6392307977215899
5.921735149371487,0.6667439201826648
6.802257391368726,0.6919726172855813
7.813707376518096,0.715133323744731
8.975553180819613,0.7364178259270824
10.31015765241263,0.7559967589841012
11.843208844749544,0.7740224847914386
13.604214452291314,0.790631483843866
15.627069765469956,0.8059463607273075
17.950710076739078,0.8200775388341325
20.6198600950222,0.8331247025802682
23.685894793055844,0.8451780325383969
27.20782825695043,0.8563192692904562
31.253449571039184,0.8666226345183885
35.90062760117446,0.8761556322654148
41.238809790536514,0.8849797489689365
47.37074381631189,0.8931510674740267
54.41445524515599,0.9007208075548421
62.50551925273973,0.9077358033335804
71.79967013273402,0.9142389262675509
82.47579882225288,0.9202694609835557
94.73939613919657,0.9258634401032415
108.82650800586015,0.9310539432718852
125.00827878772643,0.9358713648328185
143.59617019622144,0.9403436539516362
164.94795620725458,0.9444965304591549
189.4746093838814,0.9483536792354095
217.64821114889014,0.951936925578307
250.0110382617928,0.9552663936811256
287.18600039391333,0.9583606500704609
329.88862970078276,0.9612368336248794
378.94085316342085,0.9639107735926873
435.2868127842623,0.9663970968603114
500.0110381399525,0.9687093255700534
574.3593210706887,0.9708599660617109
659.7626942956553,0.9728605899994365
757.8649754875125,0.974721908449621
870.5544069657637,0.9764538395893703
1000.0,0.978065570653034


==> fgm_off_by_one.csv <==
1.1220184543019633,0.07701148750584252
1.28885506215821,0.15949324230405182
1.4804991530057192,0.23266722100288462
1.700639432940051,0.29802238764932554
1.9535130938771197,0.35669891906309203
2.24398736971065,0.4095989854849904
2.577653219322452,0.4574542518084854
2.9609329396270834,0.5008696344866621
3.401203779953442,0.5403528912138427
3.906939937054617,0.5763354971750232
4.487875663821967,0.609187933649082
5.155192631169416,0.6392309076809397
5.921735149371487,0.6667440436985999
6.802257391368726,0.6919727115582646
7.813707376518096,0.7151334733198382
8.975553180819613,0.7364179873447938
10.31015765241263,0.755996953432259
11.843208844749544,0.7740226782671016
13.604214452291314,0.7906316161988798
15.627069765469956,0.80594651553929
17.950710076739078,0.8200778762657137
20.6198600950222,0.8331251292256638
23.685894793055844,0.8451785132947407
27.20782825695043,0.8563194422713423
31.253449571039184,0.8666228199435864
35.90062760117446,0.8761560288494366
41.238809790536514,0.8849800555999536
47.37074381631189,0.8931513303587053
54.41445524515599,0.9007212720107418
62.50551925273973,0.9077360096616758
71.79967013273402,0.9142393849870132
82.47579882225288,0.9202696451475276
94.73939613919657,0.9258638791188787
108.82650800586015,0.9310543846768269
125.00827878772643,0.9358716789292885
143.59617019622144,0.9403442534667192
164.94795620725458,0.9444969127871445
189.4746093838814,0.9483541373374464
217.64821114889014,0.9519373634921067
250.0110382617928,0.9552668249898488
287.18600039391333,0.9583609984001669
329.88862970078276,0.9612372070705533
378.94085316342085,0.963911400215693
435.2868127842623,0.9663974074837824
500.0110381399525,0.9687096459110762
574.3593210706887,0.9708605110654389
659.7626942956553,0.9728610664651569
757.8649754875125,0.974722746864245
870.5544069657637,0.9764546230735505
1000.0,0.9780664863528727


==> gd_inexact_convex.csv <==
0.001,0.999600000679493
0.005198653198653198,0.9979205429553986
0.009397306397306397,0.9962410777807236
0.013595959595959595,0.9945616200566292
0.017794612794612794,0.9928821548819542
0.02199326599326599,0.9912026971578598
0.02619191919191919,0.9895232394337654
0.030390572390572388,0.9878437742590904
0.034589225589225586,0.986164316534996
0.03878787878787879,0.984484851360321
0.04298653198653198,0.9828053936362267
0.04718518518518518,0.9811259284615517
0.05138383838383838,0.9794464707374573
0.05558249158249158,0.9777670055627823
0.059781144781144775,0.9760875478386879
0.06397979797979797,0.9744080826640129
0.06817845117845117,0.9727286249399185
0.07237710437710437,0.9710491597652435
0.07657575757575757,0.9693697020411491
0.08077441077441076,0.9676902368664742
0.08497306397306396,0.9660107791423798
0.08917171717171717,0.9643313139677048
0.09337037037037035,0.9626518562436104
0.09756902356902356,0.9609723910689354
0.10176767676767676,0.959292933344841
0.10596632996632996,0.957613468170166
0.11016498316498316,0.9559340104460716
0.11436363636363635,0.9542545527219772
0.11856228956228955,0.9525750875473022
0.12276094276094275,0.9508956298232079
0.12695959595959594,0.9492161646485329
0.13115824915824914,0.9475367069244385
0.13535690235690234,0.9458572417497635
0.13955555555555554,0.9441777840256691
0.14375420875420875,0.9424983188509941
0.14795286195286195,0.9408188611268997
0.15215151515151515,0.9391393959522247
0.15635016835016832,0.9374599382281303
0.16054882154882152,0.9357804730534554
0.16474747474747473,0.934101015329361
0.16894612794612793,0.932421550154686
0.17314478114478113,0.9307420924305916
0.17734343434343433,0.9290626272559166
0.18154208754208753,0.9273831695318222
0.1857407407407407,0.9257037043571472
0.1899393939393939,0.9240242466330528
0.1941380471380471,0.9223447814583778
0.1983367003367003,0.9206653237342834
0.2025353535353535,0.9189858585596085
0.20673400673400671,0.9173064008355141
0.21093265993265992,0.9156269431114197
0.21513131313131312,0.9139474779367447
0.21932996632996632,0.9122680202126503
0.2235286195286195,0.9105885550379753
0.2277272727272727,0.9089090973138809
0.2319259259259259,0.9072296321392059
0.2361245791245791,0.9055501744151115
0.2403232323232323,0.9038707092404366
0.2445218855218855,0.9021912515163422
0.2487205387205387,0.9005117863416672
0.2529191919191919,0.8988323286175728
0.2571178451178451,0.8971528634428978
0.2613164983164983,0.8954734057188034
0.2655151515151515,0.8937939405441284
0.2697138047138047,0.892114482820034
0.2739124579124579,0.890435017645359
0.2781111111111111,0.8887555599212646
0.2823097643097643,0.8870760947465897
0.2865084175084175,0.8853966370224953
0.2907070707070707,0.8837171718478203
0.2949057239057239,0.8820377141237259
0.2991043771043771,0.8803582563996315
0.3033030303030303,0.8786787912249565
0.30750168350168344,0.8769993335008621
0.31170033670033664,0.8753198683261871
0.31589898989898985,0.8736404106020927
0.32009764309764305,0.8719609454274178
0.32429629629629625,0.8702814877033234
0.32849494949494945,0.8686020225286484
0.33269360269360265,0.866922564804554
0.33689225589225585,0.865243099629879
0.34109090909090906,0.8635636419057846
0.34528956228956226,0.8618841767311096
0.34948821548821546,0.8602047190070152
0.35368686868686866,0.8585252538323402
0.35788552188552186,0.8568457961082458
0.36208417508417506,0.8551663309335709
0.36628282828282827,0.8534868732094765
0.3704814814814814,0.8518074080348015
0.3746801346801346,0.8501279503107071
0.3788787878787878,0.8484484851360321
0.383077441077441,0.8467690274119377
0.3872760942760942,0.8589252531528473
0.3914747474747474,0.8790787905454636
0.3956734006734006,0.8992323279380798
0.3998720538720538,0.9193858578801155
0.404070707070707,0.9395393952727318
0.4082693602693602,0.959692932665348
0.41246801346801343,0.9798464626073837
0.41666666666666663,1.0


==> gd_inexact_largedelta_sector.csv <==
0.001,0.9998903200030327
0.0030475151515151513,0.9996677115559578
0.005095030303030303,0.9994477927684784
0.007142545454545454,0.9992305859923363
0.009190060606060604,0.9990161433815956
0.011237575757575755,0.9988044947385788
0.01328509090909091,0.9985956773161888
0.01533260606060606,0.9983897283673286
0.01738012121212121,0.9981866925954819
0.019427636363636362,0.9979865998029709
0.021475151515151513,0.9977894946932793
0.023522666666666664,0.9975954219698906
0.02557018181818182,0.9974044188857079
0.02761769696969697,0.9972165301442146
0.02966521212121212,0.9970317929983139
0.03171272727272727,0.9968502596020699
0.03376024242424242,0.9966719672083855
0.035807757575757576,0.9964969679713249
0.037855272727272724,0.9963252991437912
0.03990278787878788,0.9961570128798485
0.041950303030303025,0.9959921613335609
0.04399781818181818,0.9958307817578316
0.04604533333333333,0.9956729263067245
0.04809284848484848,0.995518647134304
0.050140363636363636,0.9953680038452148
0.05218787878787878,0.9952210336923599
0.05423539393939394,0.9950777888298035
0.056282909090909085,0.9949383363127708
0.05833042424242424,0.9948027208447456
0.06037793939393939,0.9946710020303726
0.06242545454545454,0.9945432394742966
0.0644729696969697,0.9944194778800011
0.06652048484848484,0.9942997917532921
0.06856799999999999,0.9941842257976532
0.07061551515151515,0.9940728545188904
0.0726630303030303,0.9939657300710678
0.07471054545454545,0.9938629120588303
0.0767580606060606,0.9937644824385643
0.07880557575757575,0.9936704859137535
0.0808530909090909,0.9935810044407845
0.08290060606060605,0.9934960901737213
0.08494812121212121,0.9934158325195312
0.08699563636363636,0.9933402836322784
0.0890431515151515,0.9932695254683495
0.09109066666666665,0.9932036250829697
0.09313818181818181,0.993142656981945
0.09518569696969696,0.9930867031216621
0.09723321212121211,0.9930358380079269
0.09928072727272727,0.992990143597126
0.10132824242424242,0.9929496943950653
0.10337575757575757,0.9929145723581314
0.10542327272727271,0.9928848594427109
0.10747078787878787,0.9928606525063515
0.10951830303030302,0.9928420260548592
0.11156581818181817,0.9928290694952011
0.11361333333333332,0.9928218796849251
0.11566084848484848,0.9928205460309982
0.11770836363636362,0.9928251653909683
0.11975587878787877,0.9928358346223831
0.12180339393939393,0.9928526431322098
0.12385090909090908,0.9928756952285767
0.12589842424242423,0.9929050952196121
0.1279459393939394,0.9929409399628639
0.12999345454545452,0.9929833486676216
0.13204096969696968,0.9930324256420135
0.13408848484848485,0.9930882751941681
0.13613599999999998,0.9931510090827942
0.13818351515151514,0.993220753967762
0.1402310303030303,0.993297629058361
0.14227854545454544,0.9933817386627197
0.1443260606060606,0.9934732243418694
0.14637357575757573,0.9935721978545189
0.1484210909090909,0.9936788007616997
0.15046860606060605,0.9937931522727013
0.1525161212121212,0.993915393948555
0.15456363636363635,0.9940456598997116
0.1566111515151515,0.994184099137783
0.15865866666666664,0.9943308457732201
0.1607061818181818,0.9944860562682152
0.16275369696969696,0.9946498647332191
0.1648012121212121,0.9948224425315857
0.16684872727272726,0.9950039461255074
0.16889624242424242,0.9951945245265961
0.17094375757575755,0.9953943490982056
0.17299127272727272,0.9956035912036896
0.17503878787878785,0.9958224147558212
0.177086303030303,0.996051013469696
0.17913381818181817,0.9962895512580872
0.1811813333333333,0.9965382218360901
0.18322884848484847,0.9967972114682198
0.18527636363636363,0.9970667138695717
0.18732387878787876,0.9973469376564026
0.18937139393939392,0.997638076543808
0.19141890909090908,0.9979403465986252
0.19346642424242422,0.9982539564371109
0.19551393939393938,0.9985791370272636
0.19756145454545454,0.9989160969853401
0.19960896969696967,0.9992650821805
0.20165648484848483,0.9996263161301613
0.203704,1.0


==> gd_inexact_smalldelta_sector.csv <==
0.001,0.9994000047445297
0.005799903799903801,0.9965200647711754
0.010599807599807602,0.9936401173472404
0.015399711399711403,0.9907601773738861
0.020199615199615203,0.9878802374005318
0.024999518999519004,0.9850002899765968
0.029799422799422805,0.9821203500032425
0.0345993265993266,0.9792404100298882
0.039399230399230406,0.9763604626059532
0.04419913419913421,0.9734805226325989
0.04899903799903801,0.9706005826592445
0.053798941798941805,0.9677206352353096
0.05859884559884561,0.9648406952619553
0.06339874939874941,0.9619607552886009
0.0681986531986532,0.9590808153152466
0.07299855699855701,0.9562008678913116
0.07779846079846081,0.9533209279179573
0.08259836459836462,0.950440987944603
0.08739826839826842,0.947561040520668
0.09219817219817221,0.9446811005473137
0.09699807599807601,0.9418011605739594
0.10179797979797982,0.9389212131500244
0.10659788359788361,0.9360412731766701
0.11139778739778741,0.9331613332033157
0.11619769119769122,0.9302813857793808
0.12099759499759502,0.9274014458060265
0.12579749879749882,0.9245215058326721
0.13059740259740263,0.9216415584087372
0.1353973063973064,0.9187616184353828
0.1401972101972102,0.9158816784620285
0.144997113997114,0.9130017384886742
0.14979701779701782,0.9101217910647392
0.15459692159692162,0.9072418510913849
0.15939682539682543,0.9043619111180305
0.16419672919672923,0.9014819636940956
0.16899663299663303,0.898602582514286
0.17379653679653684,0.8957275226712227
0.17859644059644061,0.8928580805659294
0.18339634439634442,0.8899949863553047
0.18819624819624822,0.8871390223503113
0.19299615199615203,0.884291023015976
0.19779605579605583,0.8814518973231316
0.20259595959595963,0.8786226063966751
0.20739586339586344,0.8758041709661484
0.21219576719576722,0.8729977235198021
0.21699567099567102,0.87020443379879
0.22179557479557482,0.8674255982041359
0.22659547859547863,0.8646625801920891
0.23139538239538243,0.8619168773293495
0.23619528619528624,0.859190084040165
0.24099518999519004,0.8564839214086533
0.24579509379509384,0.8538002520799637
0.25059499759499765,0.851141095161438
0.25539490139490145,0.8485086187720299
0.26019480519480526,0.8459051847457886
0.26499470899470906,0.8433333486318588
0.2697946127946128,0.8407958894968033
0.2745945165945166,0.8382958322763443
0.2793944203944204,0.8358364552259445
0.2841943241943242,0.8334213346242905
0.288994227994228,0.8310543969273567
0.29379413179413183,0.8287399187684059
0.29859403559403563,0.8264825716614723
0.30339393939393944,0.824287511408329
0.30819384319384324,0.8221603855490685
0.31299374699374705,0.8201074227690697
0.31779365079365085,0.8181354776024818
0.32259355459355465,0.816252164542675
0.32739345839345846,0.8144659027457237
0.33219336219336226,0.8127860501408577
0.33699326599326607,0.811223030090332
0.34179316979316987,0.8097884953022003
0.3465930735930737,0.8084954768419266
0.3513929773929774,0.8073586523532867
0.3561928811928812,0.8063945323228836
0.36099278499278503,0.8056218177080154
0.36579268879268884,0.8050617352128029
0.37059259259259264,0.804738461971283
0.37539249639249644,0.8046797066926956
0.38019240019240025,0.8049173206090927
0.38499230399230405,0.8054881170392036
0.38979220779220786,0.8064348623156548
0.39459211159211166,0.8078075647354126
0.39939201539201546,0.8096650168299675
0.40419191919191927,0.8120768666267395
0.4089918229918231,0.8151262328028679
0.4137917267917269,0.8189131319522858
0.4185916305916307,0.8235590606927872
0.42339153439153443,0.8292131349444389
0.42819143819143823,0.8360604643821716
0.43299134199134204,0.8443339318037033
0.43779124579124584,0.854330837726593
0.44259114959114965,0.8664372339844704
0.44739105339105345,0.8811644166707993
0.45219095719095725,0.8992053642868996
0.45699086099086106,0.9193616136908531
0.46179076479076486,0.9395212009549141
0.46659066859066867,0.9596807956695557
0.47139057239057247,0.9798403978347778
0.4761904761904763,0.9999999925494194


==> tmm_inexact_10.csv <==
0.0,0.6838789582252502
0.006951631578947369,0.7014667987823486
0.013903263157894738,0.7189897298812866
0.020854894736842107,0.7363554835319519
0.027806526315789476,0.7535766959190369
0.034758157894736845,0.7706645131111145
0.041709789473684214,0.7876288294792175
0.04866142105263158,0.804478645324707
0.05561305263157895,0.8212217688560486
0.06256468421052633,0.8378653526306152
0.06951631578947369,0.8544159531593323
0.07646794736842105,0.8708793520927429
0.08341957894736843,0.8872608542442322
0.0903712105263158,0.9035653471946716
0.09732284210526317,0.9197973608970642
0.10427447368421053,0.9359608292579651
0.1112261052631579,0.9520596265792847
0.11817773684210528,0.9680971503257751
0.12512936842105266,0.9840766191482544
0.132081,1.0


==> tmm_inexact_100.csv <==
0.0,0.9001303911209106
0.0015605052631578948,0.905383288860321
0.0031210105263157896,0.9107515811920166
0.004681515789473684,0.9161052107810974
0.006242021052631579,0.9214445352554321
0.007802526315789474,0.9267697930335999
0.009363031578947368,0.932081401348114
0.010923536842105263,0.9373794794082642
0.012484042105263158,0.9426644444465637
0.014044547368421053,0.947936475276947
0.015605052631578948,0.9531958699226379
0.01716555789473684,0.9584428668022156
0.018726063157894737,0.9636776447296143
0.02028656842105263,0.9689005613327026
0.021847073684210527,0.974111795425415
0.02340757894736842,0.9793115258216858
0.024968084210526317,0.9845000505447388
0.02652858947368421,0.9896774888038635
0.028089094736842107,0.9948440790176392
0.0296496,1.0


==> tmm_inexact_1000.csv <==
0.0,0.9687333703041077
0.0004395621052631579,0.9700539708137512
0.0008791242105263158,0.9717292189598083
0.0013186863157894737,0.9734030961990356
0.0017582484210526316,0.9750755429267883
0.0021978105263157893,0.9767466187477112
0.0026373726315789474,0.9784162640571594
0.0030769347368421055,0.9800845980644226
0.003516496842105263,0.9817515015602112
0.003956058947368421,0.9834170937538147
0.0043956210526315785,0.9850813150405884
0.004835183157894737,0.986744225025177
0.005274745263157895,0.9884057641029358
0.005714307368421052,0.9900659918785095
0.006153869473684211,0.9917249083518982
0.006593431578947369,0.9933825135231018
0.007032993684210526,0.9950388073921204
0.007472555789473684,0.9966938495635986
0.007912117894736842,0.9983475804328918
0.00835168,1.0


==> tmm_inexact_2.csv <==
0.0,0.29293280839920044
0.0267088947368421,0.3328002095222473
0.0534177894736842,0.37185990810394287
0.08012668421052631,0.41032809019088745
0.1068355789473684,0.44836312532424927
0.13354447368421052,0.4860695004463196
0.16025336842105262,0.5235195755958557
0.18696226315789471,0.560765266418457
0.2136711578947368,0.5978451371192932
0.2403800526315789,0.6347882151603699
0.26708894736842104,0.6716170907020569
0.2937978421052631,0.7083495259284973
0.32050673684210523,0.7449996471405029
0.3472156315789473,0.7815790772438049
0.37392452631578943,0.8180971145629883
0.4006334210526315,0.8545615673065186
0.4273423157894736,0.890978991985321
0.45405121052631575,0.9273548126220703
0.4807601052631578,0.9636937379837036
0.507469,0.9999997019767761

